Bridging Phylogeny and Taxonomy with Protein-protein Interaction Networks

The protein-protein interaction (PPI) network provides an overview of the complex biological reactions vital to an organism's metabolism and survival. Even though in the past PPI network were compared across organisms in detail, there has not been large-scale research on how individual PPI networks reflect on the species relationships. In this study we aim to increase our understanding of the tree of life and taxonomy by gleaming information from the PPI networks. We successful created (1) a predictor of network statistics based on known traits of existing species in the phylogeny, and (2) a taxonomic classifier of organism using the known protein network statistics, whether experimentally determined or predicted de novo. With the knowledge of protein interactions at its core, our two models effectively connects two field with widely diverging methodologies - the phylogeny and taxonomy of species.

==> hops.from.root.tree.of.life.txt <==
13735 16
4932 10
214092 8
428125 8
226185 8
5855 8
5850 8
63737 6
420247 7
420245 5
313627 8
148305 15
349519 8
9258 16
391008 7
10141 21
190486 7
70601 6
7260 15
272621 9
272620 7
272623 9
272626 7
243160 9
243161 7
264199 8
395019 9
363253 8
7070 12
29760 9
192952 8
426418 13
31234 10
425265 8
430066 8
306537 8
292415 5
13616 18
224326 7
224325 6
224324 5
351746 10
246410 14
4538 11
3694 10
7217 16
269482 9
199310 8
313624 5
269800 8
67593 7
7668 9
1148 5
164328 7
5507 14
330779 6
402612 9
9986 20
283643 10
355276 5
319224 7
322104 10
331869 6
224914 8
99883 16
9615 21
367775 9
5297 8
314724 6
314723 6
5059 14
272557 6
5057 14
391598 9
44689 5
203123 7
203120 8
211110 8
198214 6
316273 7
5270 8
272558 8
5518 17
266264 8
266265 8
360104 9
398513 7
267671 6
220668 8
101510 9
386043 7
411466 8
411465 9
6183 7
43151 15
260799 10
190304 7
9606 26
7237 15
6239 10
6238 10
211586 7
272942 8
272947 9
362663 8
184922 3
315750 8
2850 5
5180 12
10090 23
208964 9
30608 21
233412 7
8049 14
59374 4
35128 5
388739 8
273057 6
5811 7
411476 7
326426 7
326423 9
9361 18
7955 13
7227 17
190192 4
122586 7
380703 8
300852 7
216591 9
216595 9
216594 9
216596 10
272952 6
272951 9
226186 7
228399 8
262316 10
5661 7
5664 6
266835 8
266834 8
406327 7
349102 9
324831 8
273063 6
273068 7
100226 8
240176 10
69014 6
4577 11
321955 8
357244 7
9785 19
406817 7
5061 14
5062 14
9371 19
327275 7
208348 8
391896 8
349106 8
380394 7
203119 8
419947 10
37347 19
232363 6
188937 8
40041 9
7029 12
367928 7
353154 7
390236 7
36630 12
7159 15
288705 8
9103 19
284593 10
4081 9
353153 5
353152 7
5722 4
273075 6
5833 7
8083 17
160490 8
160492 6
4513 11
423536 4
6085 7
350054 9
314315 8
39946 12
39947 12
4896 8
235279 9
9544 23
59689 11
390333 8
99287 9
45351 7
71421 7
9031 19
264202 7
243276 6
243277 9
243274 6
243275 6
243273 6
272843 7
272844 6
234826 9
7165 15
283166 7
283165 7
439375 8
338187 9
31033 16
393305 7
4787 7
5821 8
5825 8
8090 17
160488 10
223283 10
5911 5
4558 11
4555 10
342108 7
9483 22
4952 9
4956 10
322710 7
9739 20
349123 8
269797 8
269796 8
269799 8
33178 14
190650 7
203267 7
223926 9
243265 7
347256 6
7176 15
194439 6
312309 8
158878 9
218495 8
218491 7
284590 10
243231 8
216895 8
290633 7
306254 9
15368 11
212717 8
7757 11
391589 8
5691 5
3847 10
6669 10
189518 6
367737 9
379731 8
262724 7
262723 6
134676 7
264732 8
387344 8
290315 7
412030 5
362948 8
247156 9
198094 10
883 10
882 10
294747 10
29875 15
253839 8
3055 5
171101 9
278197 8
264462 7
353151 7
435258 7
9823 20
289397 6
5759 5
314253 8
177416 8
9315 18
267748 6
9913 20
279808 8
257310 8
257313 8
257314 8
269484 8
69293 16
420890 8
396513 8
262719 6
405566 8
227882 8
227377 7
5022 12
416870 9
329726 5
9598 26
176299 10
391295 8
9593 26
290434 7
83332 10
196627 8
254945 8
54126 9
59463 20
51511 11
331636 7
5762 3
383407 7
381666 8
4113 9
7425 13
273121 8
378753 8
210007 8
306901 15
251221 4
4929 11
290339 6
386415 8
6334 8
45157 3
70448 6
59729 18
246195 6
246196 9
246197 10
311403 10
243233 6
243230 6
29850 14
5306 9
333668 7
264730 9
85963 10
85962 10
156586 7
186497 6
8128 15
170187 9
373153 9
370354 5
309800 5
273119 6
93062 9
348780 5
391612 6
3702 11
376619 8
349307 7
9685 20
10116 23
9669 21
39416 9
279010 9
7719 11
65071 5
228410 7
51453 15
435590 7
257363 9
382245 8
351016 8
262768 7
323259 6
3711 10
315456 9
5141 15
352914 8
7245 17
7244 14
187420 7
178306 7
13037 14
243365 7
7091 13
242619 9
205918 9
234621 9
272569 6
395492 10
8364 14
405948 7
197221 5
221359 6
224308 9
121225 12
345219 8
4641 8
7897 13
349741 7
9646 21
5085 14
9796 19
321332 6
272632 7
272630 8
272631 9
3218 5
176279 9
212042 8
324602 8
205920 8
272562 8
272563 8
272560 9
272561 7
6945 9
28377 17
222929 14
284813 6
318829 15
7460 14

